OpenTraj: Assessing Prediction Complexity in Human Trajectories Datasets

Human Trajectory Prediction (HTP) has gained much momentum in the last years and many solutions have been proposed to solve it. Proper benchmarking being a key issue for comparing methods, this paper addresses the question of evaluating how complex is a given dataset with respect to the prediction problem. For assessing a dataset complexity, we define a series of indicators around three concepts: Trajectory predictability; Trajectory regularity; Context complexity. We compare the most common datasets used in HTP in the light of these indicators and discuss what this may imply on benchmarking of HTP algorithms. Our source code is released on Github.

==> Instructions.txt <==
How to submit camera ready papers:
----------------------------------

Papers are limited to 14 pages, including figures and tables, in the ACCV style.
Additional pages containing only cited references are allowed.

We need all the source files (LaTeX files, style files, special fonts, figures, bib-files)
that are required to compile papers, as well as the camera ready PDF.
For each paper, one ZIP-file has to be prepared and submitted via the ACCV 2020 Submission Website,
using the password you received with your initial registration on that site.
The size of the ZIP-file may not exceed the limit of 100 MByte. The ZIP-file has to contain the following:
* All source files, e.g. LaTeX2e files for the text, PS/EPS or PDF/JPG files for all figures.
* Make sure to include any further style files and fonts you may have used.
* References are to be supplied as BBL files to avoid omission of data while conversion from BIB to BBL.
* Please do not send any older versions of papers.
There should be one set of source files and one XXXX.pdf file per paper.
Our typesetters require the author-created pdfs in order to check the proper representation of symbols,
figures, etc.
* You may use sub-directories.
* Make sure to use relative paths for referencing files.
* Make sure the source you submit compiles.
* Please upload all the source files, including the camera ready XXXX.pdf,
as a single ZIP file called XXXX.ZIP, where XXXX is the zero-padded, four-digit paper ID.
Please upload this file (and optionally a supplemental file) in the “File Upload” page.
* PDF file named XXXX.pdf that has been produced by the submitted source,
where XXXX is the four-digit paper ID (zero-padded if necessary).
For example, if your paper ID is 24, the filename must be 0024.pdf.
This PDF will be used as a reference and has to exactly match the output of the compilation.
* A PDF file named XXXX-copyright.PDF: a scanned version of the signed copyright form (see above),
to be uploaded separately.
If you wish to provide supplementary material, the file name must be in the form XXXX-supp.pdf or
XXXX-supp.zip, where XXXX is the zero-padded, four-digit paper ID as used in the previous step.
Upload your supplemental file on the “File Upload” page as a single PDF or ZIP file
of 100 MB in size or less. Only PDF and ZIP files are allowed for supplementary material.
You can put anything in this file - movies, code, additional results, accompanying technical reports?
anything that may make your paper more useful to readers. If your supplementary material includes
video or image data, you are advised to use common codecs and file formats.
This will make the material viewable by the largest number of readers (a desirable outcome).
ACCV encourages authors to submit videos as an mp4 file with H.264 codec.
Authors should refer to the contents of the supplementary material appropriately in the paper.
Check that the upload of your file (or files) was successful either by matching the file length
to that on your computer, or by using the download options that will appear after you have uploaded.
Please ensure that you upload the correct camera-ready PDF?renamed to XXXX.pdf as described in
the previous step as your camera-ready submission. Every year there is at least one author who
accidentally submits the wrong PDF as their camera-ready submission.

Springer is the first publisher to implement the ORCID identifier for proceedings, ultimately
providing authors with a digital identifier that distinguishes them from every other researcher.
ORCID (Open Researcher and Contributor ID) hosts a registry of unique researcher identifiers and a
transparent method of linking research activities to these identifiers.
This is achieved through embedding ORCID identifiers in key workflows, such as research profile
 maintenance, manuscript submissions, grant applications and patent applications.
Please see https://www.springer.com/gp/authors-editors/orcid for more details. We encourage all
contributing authors to also apply for an individual ORCID-ID at www.orcid.org and include these in their
paper with \OrcidID command. (If you get an error with \OrcidID, you probably have an older class file;
please download the last version of the Author kit for camera ready paper).
For each paper, the Publication Fee needs to be paid by the camera ready deadline. Without a valid payment
by the deadline, your paper will not be published.
For any question related to the publication process, please do not hesitate to contact the Publication
Chairs <accv2020-publicationchairs@googlegroups.com>.
Please kindly use the checklist below to deal with some of the most frequently encountered issues
in ACCV submissions.
?- [ ] FILES:
      - [ ] My submission package contains ONE compiled pdf file for the camera-ready version.
      - [ ] I have ensured that the submission package has all the additional files necessary
      for compiling the pdf on a standard LaTeX distribution.
      - [ ] I have used the correct copyright form (with editor names pre-printed), and a manually
      signed and scanned PDF is submitted.
- [ ] CONTENT:
      - [ ] I have removed all \vspace and \hspace commands from my paper.
      - [ ] I have not used \cite command in the abstract.
      - [ ] I have read the Springer author guidelines, and complied with them, including the point
      on providing full information on editors and publishers for each reference in
      the paper (Author Guidelines ? Section 2.8).
      - [ ] I have entered a correct \titlerunning{} command and selected a meaningful short
       name for the paper.
      - [ ] I have entered \index{Lastname, Firstname} commands for names that are longer
       than two words.
      - [ ] I have used the same name spelling in all my papers accepted to ACCV and ACCV Workshops.
      - [ ] I have not decreased the font size of any part of the paper to fit into 14 pages,
      I understand Springer editors will remove such commands.
      - [ ] (Optional but Recommended) I have inserted the ORCID identifiers of the authors in the paper
      header (see http://bit.ly/2H5xBpN for more information).
- [ ] SUBMISSION:
      - [ ] All author names, titles, and contact author information is correctly entered
       in the submission site.
      - [ ] The corresponding author e-mail is given.
      - [ ] Registration fee is paid by the camera ready deadline.

